Predicting the Popularity of Games on Steam

The video game industry has seen rapid growth over the last decade. Thousands of video games are released and played by millions of people every year, creating a large community of players. Steam is a leading gaming platform and social networking site, which allows its users to purchase and store games. A by-product of Steam is a large database of information about games, players, and gaming behavior. In this paper, we take recent video games released on Steam and aim to discover the relation between game popularity and a game's features that can be acquired through Steam. We approach this task by predicting the popularity of Steam games in the early stages after their release and we use a Bayesian approach to understand the influence of a game's price, size, supported languages, release date, and genres on its player count. We implement several models and discover that a genre-based hierarchical approach achieves the best performance. We further analyze the model and interpret its coefficients, which indicate that games released at the beginning of the month and games of certain genres correlate with game popularity.

==> img/tikz-files/cauchy.tikz <==
\begin{tikzpicture}
	\begin{axis}[
		axis line style={draw=none},
		tick style={draw=none},
		yticklabels={,,},
		xticklabels={,,}
	]
	
	\addplot [
		color = cyan!20,
		domain=-4:4,
		samples=201,
		fill,
		draw = black
	]
	{(pi * 1 *(1 + (x/1)^2))^(-1)};
	
	\end{axis}
\end{tikzpicture}

==> img/tikz-files/folded-normal.tikz <==
\begin{tikzpicture}
	\begin{axis}[
		axis line style={draw=none},
		tick style={draw=none},
		yticklabels={,,},
		xticklabels={,,}
	]
	
	\addplot [
    	name path=A,
		color = cyan!20,
		domain=0:7,
		samples=201,
		draw = black
	]
	{(
	(2 * pi * 1^2)^(-0.5) * (
	exp(-((x - 2)^2 / (2 * 1^2))) + 
	exp(-((x + 2)^2 / (2 * 1^2)))
	)
	)};
		\addplot [draw=none, name path=B] {0};     % “fictional” curve
    \addplot+[cyan!20] fill between[of=A and B,soft clip={domain=0:7}]; % filling
	\end{axis}
\end{tikzpicture}

==> img/tikz-files/half-cauchy.tikz <==
\begin{tikzpicture}
	\begin{axis} [
		axis line style={draw=none},
		tick style={draw=none},
		yticklabels={,,},
		xticklabels={,,}
	]
	
	\addplot [name path = B, domain=0:4, draw=none, samples=201] {0};
	\addplot [name path = A, domain=0:4, samples=201] {1 / (pi * (1 + x^2))};
	\addplot [cyan!20] fill between[of=A and B];
	
	\end{axis}
\end{tikzpicture}


==> img/tikz-files/normal.tikz <==
\begin{tikzpicture}
	\begin{axis} [
		axis line style={draw=none},
		tick style={draw=none},
		yticklabels={,,},
		xticklabels={,,},
		declare function={gamma(\z)=
			2.506628274631*sqrt(1/\z)+ 0.20888568*(1/\z)^(1.5)+ 0.00870357*(1/\z)^(2.5)- (174.2106599*(1/\z)^(3.5))/25920- (715.6423511*(1/\z)^(4.5))/1244160)*exp((-ln(1/\z)-1)*\z;}
	]
	
	
	\addplot [name path = B, domain=-3:3, samples=201, draw=none] {0};
	\addplot [name path = A, domain=-3:3, samples=201] {(
	(2 * pi * 1^2)^(-0.5) * (exp(-((x - 0)^2 / (2 * 1^2))))
	)};
	\addplot [cyan!20] fill between[of=A and B];
	
	\end{axis}
\end{tikzpicture}

